A molecular perspective on coordination, screening, and emergent length scales in lithium electrolytes

Lithium electrolytes are commonly described using separate conceptual frameworks for local coordination chemistry, electrostatic screening, and ionic transport. This separation is effective in dilute conditions but breaks down at higher concentration, where coordination, ion pairing, clustering, and collective dynamics become intrinsically coupled. In this Perspective, we develop a unified multiscale framework that links local coordination motifs, mesoscopic ionic organization, and macroscopic transport within a single physical picture. Guided primarily by representative examples from molecular simulations, spanning carbonate liquids, polymer electrolytes, concentrated systems, and confinement, we show that increasing concentration drives a systematic evolution from solvent-dominated Li$^+$ coordination to ion pairing, clustering, and correlated ionic domains. In this regime, screening and transport are not independent phenomena but emerge from the same underlying correlated structures. The resulting hierarchy provides both a conceptual framework for interpreting electrolyte behavior and a foundation for multiscale computational approaches, including machine-learning-assisted coarse-graining, that connect atomistic chemistry to macroscopic electrochemical performance. This Perspective implies that rational electrolyte design must simultaneously control short-range coordination, mesoscale organization, and collective electrostatic response.

==> README.txt <==
JCP Perspective package

Files
- jcp_perspective_mossa.tex : main LaTeX source
- perspective_refs.bib      : bibliography with explicit citation keys
- figures/                  : schematic figures included by the manuscript

Build
pdflatex jcp_perspective_mossa
bibtex jcp_perspective_mossa
pdflatex jcp_perspective_mossa
pdflatex jcp_perspective_mossa

Notes
- The manuscript is formatted in REVTeX 4.2 with AIP/JCP options.
- The figures are schematic and editable; replace them with data-based figures if desired.
- The package is based on the uploaded papers and their bibliographies.
- Before submission, update the author list, acknowledgments, and any journal-specific front matter.


